Results of the simulations of the petal/lens as part of the LAUE project

In the context of the LAUE project for focusing hard X-/gamma rays, a petal of the complete lens is being assembled at the LARIX facility in the Department of Physics and Earth Science of the University of Ferrara. The lens petal structure is composed of bent Germanium and Gallium Arsenide crystals in transmission geometry. We present the expectations derived from a mathematical model of the lens petal. The extension of the model for the complete LAUE project in the 90 -- 600 keV energy range will be discussed as well. A quantitative analysis of the results of these simulations is also presented.

==> SPIE_bib_submission.dat <==
[1] Frontera, F., Virgilli, E., Liccardo, V., Valsan, V., Carassiti, V., Chiozzi, S., Evangelisti, F., Sqerzanti, S.,
Statera, M., Guidi, V., Ferrari, C., Zappattini, R. A., Caroli, E., Auricchio, N., Silvestri, S., Camattari, R.,
Cassase, F., Recanatesi, L., Pecora, M., S.Mottini, and Negri, B., “Development status of laue project,”
SPIE Conference Series, 8443, (2012).

[2] Frontera, F., Virgilli, E., Valsan, V., Liccardo, V., Carassiti, V., Caroli, E., Cassase, F., Ferrari, L. R. C.,
Guidi, V., Pecora, M., S.Mottini, Amati, L., Auricchio, N., Bassani, L., Campana, R., Farinelli, R., Guidorzi,
C., Labanti, C., Landi, R., Malizia, A., Orlandini, M., Sguera, V., Stephen, J. B., and Titarchuk, L. G.,
“Scientific prospects in soft gamma-ray astronomy thanks to the laue project,” SPIE Conference Series, 8861,
(2013).

[3] Frontera, F. and Ballmoos, P. V., “Laue gamma-ray lenses for space astrophysics: status and prospects,”
astro-ph.IM, (2011).

[4] Loffredo, G., Frontera, F., Pellicciotta, D., Pisa, A., Carassiti, V., Chiozzi, S., Evangelisti, F., Landi, L.,
Melchiorri, M., and Squerzanti, S., “The ferrara hard x-ray facility for testing/calibrating hard x-ray focusing
telescopes,” Experimental Astronomy, 20, 413–420 (Dec. 2005).

[5] Virgilli, E., Frontera, F., Valsan, V., Liccardo, V., Carassiti, V., Evangelisti, F., and Sqerzanti, S., “Laue
lenses for hard x/soft gamma rays: new prototype results,” SPIE Conference Series, 8147, (2011).

[6] Frontera, F., Loffredo, G., Pisa, A., Nobili, F., Carassiti, V., Evangelisti, F., Landi, L., Squerzanti, S., Caroli,
E., Stephen, J. B., Anderson, K. H., Courtois, P., Auricchio, N., Milani, L., and Negri, B., “Focusing of
gamma-rays with laue lenses: first results,”Society of Photo-Optical Instrumentation Engineers (SPIE)
Conference Series, 7011, (2008).

[7] Ferrari, F., Frontera, F., Loffredo, G., Virgilli, E., Guidorzi, C., Carassiti, V., Evangelisti, F., Landi, L.,
Chiozzi, S., Squerzanti, S., Caroli, E., Stephen, J. B., Shiavonne, F., Basili, A., Andersen, K. H., and
Courtois, P., “New results on focusing of gamma rays with laue lenses,”Optics for EUV, X-Ray, and
Gamma-Ray Astronomy III, 7437-19, (2009).

[8] Frontera, F., Loffredo, G., Pisa, A., Milani, L., Nobili, F., Auricchio, N., Carassiti, V., Evangelisti, F., Landi,
L., Squerzanti, S., Andersen, K. H., Courtois, P., Amati, L., Caroli, E., Landini, G., Silvestri, S., Stephen,
J. B., Poulsen, J. M., Negri, B., and Pareschi, G., “Development status of a laue lens project for gamma-ray
astronomy,”Optics for EUV, SPIE X-Ray, and Gamma-Ray Astronomy III, 6688, (2007).

[9] Valsan, V., Frontera, F., Virgilli, E., and Liccardo, V., “Expected performance of a laue lens based on bent
crystals,” SPIE Conference Series, 8443, (2012).

[10] Liccardo, V., Frontera, F., Virgilli, E., Valsan, V., Guidi, V., and Ferrari, C., “Bent crystal selection and
assembling for the laue project,” SPIE Conference Series, 8861, (2013).

[11] Virgilli, E., Frontera, F., Valsan, V., Liccardo, V., Carassiti, V., Evangelisti, F., Sqerzanti, S., Parise,
M., Statera, M., v. Guidi, , Bellucci, V., Camattari, R., Caroli, E., Auricchio, N., Basili, A., Silvestri, S.,
Stephen, J. B., Cassese, F., Recanatesi, L., Ferrari, C., Zappettini, A., Buffagni, E., Mottini, S., Pecora,
M., and Negri, B., “The laue project and its main results,” SPIE Conference Series, 8861, (2013).

[12] Liccardo, V., Frontera, F., Virgilli, E., and Valsan, V., “Characterization of bent crystals for laue lenses,”
SPIE Conference Series, 8443, (2012).

[13] Blanger, G., INTEGRAL IBIS Observers Manual. ESA, 1.0 ed., (March 2012).

[14] Fernndez, C. S., INTEGRAL SPI Observers Manual. ESA, 1.0 ed., (March 2012).

